The dark balance: quantifying the inner halo response to active galactic nuclei feedback in galaxies

This paper presents a study of the impact of supermassive black hole (SMBH) feedback on dark matter (DM) halos in numerical NIHAO simulations of galaxies. In particular, the amount of DM displaced via active galactic nuclei (AGN) feedback and the physical scale over which AGN feedback affects the DM halo are quantified by comparing NIHAO simulations with and without AGN feedback. NIHAO galaxies with $\log(M_*/M_{\rm \odot})\geq 10.0$ show a growing central DM suppression of 0.2 dex (~40%) from z = 1.5 to the present relative to noAGN feedback simulations. The growth of the DM suppression is related to the mass evolution of the SMBH and the gas mass in the central regions. For the most massive NIHAO galaxies with $\log(M_*/M_{\rm \odot}) > 10.5$, partially affected by numerical resolution, the central DM suppression peaks at z = 0.5, after which halo contraction overpowers AGN feedback due a shortage of gas and, thus, SMBH growth. The spatial scale, or ``sphere of influence,'' over which AGN feedback affects the DM distribution decreases as a function of time for MW-mass galaxies (from ~16 kpc at z = 1.5 to ~7.8 kpc at z = 0) as a result of halo contraction due to stellar growth. For the most massive NIHAO galaxies, the size of the sphere of influence remains constant (~16 kpc) for z > 0.5 owing to the balance between AGN feedback and halo contraction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
